Exploring field-evolution and dynamical-capture coalescing binary black holes in GWTC-3

We investigate formation channels for merging binary black holes (BBHs) in GWTC-3, with a dedicated semiparametric population model. The model first describes or excludes a high-spin (with magnitudes of $\sim0.7$) and high-mass (ranging in $\sim 20-80M_{\odot}$) subpopulation, which was identified by previous works and can be interpreted as hierarchical mergers. We find that the rest of BBH population can be categorized into two subpopulations with different mass and mass-ratio distributions, as indicated by a Bayes factor of $\ln\mathcal{B}=1.8$. One subpopulation, characterized by nearly aligned spins and consistent with isolated-field formation, likely dominates the 10-solar-mass peak in the primary-mass function. The other subpopulation, with isotropic spins and consistent with the dynamical channels, shows a stronger preference for symmetric pairing, and mainly contributes to the 35-solar-mass peak in the primary-mass function. Note that the Bayes factor is not high enough with the currently available data, so that the case of a single population is still acceptable. Additionally, we compare the mass distributions between merging BBHs and black holes (BHs) in high-mass X-ray binaries (HMXBs). We find that the primary mass of the aligned subpopulation is slightly lighter than those of the HMXB BHs, while the isotropic subpopulation is consistent with the HMXB BHs, if the power-law index of its mass function is shifted by 2, as indicated by the dynamical formation channels. However, the spin magnitudes of both subpopulations are significantly smaller than those of the HMXB BHs.

==> Reply.txt <==
Dear Editor,

Thank you very much for forwarding us the referee's report. 
We have revised our manuscript accordingly and the referee's 
suggestion has been properly addressed. Please see below for 
our reply to the referee's report. The revisions of the 
manuscript are marked in bold face. Hopefully this version 
could be found suitable for publication in ApJ.


--------------------Reply to the referee's comments--------------


>I thank the authors for their thorough consideration of my 
>suggestions. I particularly like the inclusion of some additional 
>figures. I still think a more thorough reading for grammar, proper 
>acronym use, and sentence clarity would help. More detailed 
>comments follow.

Re: We greatly appreciate your positive feedback regarding the inclusion of additional figures. In response to your recommendations, we have conducted a thorough review of the manuscript to enhance grammar, ensure proper acronym usage, and improve sentence clarity.

>> Relationship between this work and Godfrey et al.
>I am happy that Godfrey et al is now cited more generously, and 
>also acknowledge that this manuscript builds upon work done by the 
>same authors in a previous publication. I thank the authors for 
>clarifying this both in their response to me and in the main text.

>> Removing high-spin events
>I now understand why the authors have chosen to do this, and 
>appreciate their elaboration in the text of the manuscript. 
>However, the practice of "pre-modeling" the high-spin, high-mass 
>population is more methodologically consistent than removing the 
>events entirely. This is because removing the events adds an 
>additional selection function that is not accounted for in the 
>treatment of injections, and I'm not sure if it could be accounted 
>for. However, I am willing to accept this as an approximation to 
>pre-modeling, as long as that is explicitly stated, along with the 
>caveat about not reproducing the selection function with 
>injections. This is currently referred to as "systematic errors" on 
>line 312 so this would amount to a short elaboration of that 
>sentence.

Re: Thanks for the comments. We have explicitly stated that the exclusion of the high-spin, high-mass population serves as an approximation of pre-modeling and noted that this approximation may introduce systematic errors.

>> Description of sub-populations.
>My earlier comment about adding additional hyperparameters to 
>search for a small fraction of dynamical mergers actually arose out 
>of a misunderstanding of the modeling choices made in this paper. I 
>found the current version of the paper to be more clear than the 
>original when it comes to describing the methodology and modeling 
>choices. However, I feel that readers might benefit from a 
>flowchart or other schematic describing the each model, for 
>example, one model may be represented by something like the 
>following:

>All events
>/ \ 
>aligned isotropic
>\mu_a,1 / Low-spin High-spin
>\mu_a,1 \mu_a,2

>I leave the choice to include such a schematic up to the authors.

Re: Thank you for your constructive suggestion. We have included a table that provides a detailed description of the model, which would enhance readers' understanding of our work.

>> Line 298 (previously lines 209-210): "...work, we have found two 
>different formation and evolution channels..." This comment was not 
>addressed the last round - I think the word "found" should be 
>replaced with "searched for."

Re: Revised.

---
Hopefully this revised version could be found suitable for publication.

Best wishes,
Yinjie Li, Shaopeng Tang, Shijie Gao, Daocheng Wu, and Yuanzhu Wang


